Graph-structured joint-embedding prediction for single-cell transcriptomics

Single-cell transcriptomes are sparse, unordered measurements of coordinated biological activity, yet many self-supervised models define their learning target at the level of individual genes or reconstructed expression values. Here we introduce GB-JEPA, a joint-embedding predictive architecture in which graph-connected gene blocks form the latent prediction units. A student encoder observes the genes outside each target block, whereas an exponential-moving-average teacher represents the full observed gene set. Teacher states are aggregated within a block before the prediction error is evaluated, converting thousands of sparse gene-level targets into a small collection of intermediate-scale latent targets. The graph therefore serves not only as prior information, but also as a mechanism for controlling the structure, scale and predictability of self-supervision. We evaluate the resulting frozen cell representations through objective diagnostics, cell-state annotation, continuous-expression and pathway probes, perturbation-response prediction, computational measurements and direct biological interrogation. This study presents a graph-structured route for adapting JEPA learning to molecular observations and a general framework for designing prediction units from relationships native to a biological modality.

==> configs/conf_full_formal_20260704.yaml <==
seed_everything: 42

trainer:
  logger:
    - class_path: pytorch_lightning.loggers.WandbLogger
      init_args:
        project: scjepa
        name: scjepa-full-formal-20260704
        save_dir: PROJECT_ROOT/output/logs-full-formal-20260704/wandb
        log_model: false
        offline: false
        tags: ["scjepa","full","graph-blocks","dmt","cjepa","formal-test","20260704"]
  callbacks:
    - class_path: callbacks.seg_umap_fknn_val.SegUMAPFKNNValCallback
      init_args:
        out_root: PROJECT_ROOT/output/logs-full-formal-20260704/seg_eval
        max_points_plot: 5000
        save_train_umap: true
        run_every_val: 5
    - class_path: pytorch_lightning.callbacks.ModelCheckpoint
      init_args:
        dirpath: PROJECT_ROOT/output/logs-full-formal-20260704/ckpts
        filename: step={step}
        save_top_k: -1
        every_n_train_steps: 800
        save_on_train_epoch_end: false
        save_weights_only: false

  strategy: ddp
  devices: 8
  accelerator: gpu
  precision: bf16-mixed
  max_epochs: 50
  max_steps: 64000
  log_every_n_steps: 8
  accumulate_grad_batches: 8

  val_check_interval: 1600
  limit_val_batches: 1.0
  num_sanity_val_steps: 0

model:
  # Formal full BioM-JEPA/scJEPA run. Uses graph target blocks + DMT neighborhood + C-JEPA regularization; no reconstruction decoder.
  class_path: model.model_decoder.IJEPA
  init_args:
    cfg:
      G: 19264
      lr: 1e-6
      pred_lr_scale: 1.0
      wd: 0.05
      warmup_steps: 4000

      # --- 目标块 ---
      num_target_patches: 4
      target_ratio_min: 0.05
      target_ratio_max: 0.08

      # --- 骨干（flash linear attention） ---
      backbone_type: "mix"          # or "mixattn"

      mix_hidden_dim: 768
      mix_pad_token_id: 19266

      # ---- 前 n 层：Full Self-Attn（带 gate + key-bias）----
      mix_full_depth: 0
      mix_full_num_heads: 4
      mix_full_mlp_ratio: 4
      mix_full_dropout: 0.1
      mix_full_proj_bias: true

      # ---- 后 m 层：Flash Linear Attention ----
      mix_flash_depth: 12
      mix_flash_num_heads: 12
      mix_flash_mlp_ratio: 4
      mix_flash_dropout: 0.1
      mix_flash_bias: true

      # --- 预测头 ---
      pred_lin_depth: 4
      pred_lin_num_heads: 12
      pred_lin_mlp_ratio: 4
      pred_lin_dropout: 0.05
      pred_weight_decay: 0.10

      # --- 训练冻结策略 ---
      backbone_full_unfreeze: true
      train_ratio: 1.0
      unfreeze_norm: true
      unfreeze_embed: true

      # --- 损失配比 ---
      l2_weight: 1
      spherical_weight: 0
      export_use_teacher_center: false

      # ---------- 聚合器（核心稳泛化） ----------
      agg_ctx_k: 768            # 原 128；显存够可到 384/512
      agg_topk: 0               # 先关稀疏截断，稳定后再考虑开启
      agg_temp_init: 0.14
      agg_temp_final: 0.085      # 原 0.05 过尖；从头训更要保守
      agg_temp_anneal_steps: 8000   # 原 ~1200 太快
      agg_entropy_w: 0.05       # 若观察到仍过尖，可临时提到 0.08

      # ---------- 教师端目标（与 i-JEPA 一致） ----------
      teacher_weighted_target: false   # 先用平均池化作为教师目标

      ema_m_init: 0.996
      ema_m_final: 0.9997
      ema_m_anneal_steps: 20000
      ema_m_cosine: true

      use_graph_target_blocks: true
      graph_whitelist_path: string/mix/merged_union_k64.npz  # 或 coexp
      graph_block_min: 2000
      graph_block_max: 8000

      use_dmt_neighborhood: true
      neigh_whitelist_path: string/data/coexp_whitelist.topk64.npz   # 建议：学生侧用 coexp，目标块用 PPI
      neigh_K: 64
      neigh_fallback_to_context: true
      neigh_sim_temperature: 0.18

       # --- C-JEPA 开关与参数 ---
      cjepa_enable: true
      cjepa_std_target: 1.0

      # 论文 β_std=25, β_cov=1, 外层 β_vicreg=1e-3 → 0.025, 0.001
      cjepa_var_w: 0.05
      cjepa_cov_w: 0.01

      # 论文 β_sim=25，但你已有主 L2，会重复，先设 0
      cjepa_inv_w: 0.0

      dec_enable: false
      dec_target: "value"
      dec_loss_weight: 10


data:
  class_path: data_model.data_model.SCNPZIterableDataModule
  init_args:
    single_dir: SCBASECOUNT_SHARD_ROOT
    train_all: true
    seg_dir: SCFOUNDATION_ROOT/data/cell_type_rawdata/Segerstolpe
    zheng_dir: SCFOUNDATION_ROOT/data/cell_type_rawdata/zheng
    batch_size: 8
    num_workers: 8
    shuffle_buffer: 65536
    persistent_workers: true
    pin_memory: true


==> configs/formal_config_manifest.json <==
{
  "model": "BioM-JEPA",
  "configuration": {
    "filename": "configs/conf_full_formal_20260704.yaml",
    "sha256": "926303e7ee8b7cfa623b770e1ec87f9db19e52a741be4a1b039dfd8d512ab1e0",
    "note": "Private filesystem roots are replaced by symbolic placeholders; training behavior is unchanged."
  },
  "reported_checkpoint": {
    "filename": "step=step=20000.ckpt",
    "optimizer_step": 20000
  },
  "bundled_inputs": {
    "resources/OS_scRNA_gene_index.19264.tsv": "bb337ea195d94e7b033543abc02a42e7060d6562eba97deb077f7dcecec62661",
    "string/mix/merged_union_k64.npz": "c5efb75837bec7f9f748ef3bbac3b38058dbdb34d60b43b4802b97777c70cdbe",
    "string/data/coexp_whitelist.topk64.npz": "23bc8b51d544a6942ac3804748e2e47d5ee5bd12b88a2db69c8bdbcfad1b0a9a"
  }
}

